Adaptive analysis-aware defeaturing: the case of Neumann boundary conditions

Removing geometrical details from a complex domain is a classical operation in computer aided design. This procedure simplifies the meshing process, and it enables faster simulations with less memory requirements. However, depending on the partial differential equation that one wants to solve, removing some important geometrical features may greatly impact the solution accuracy. Unfortunately, the effect of geometrical simplification on the accuracy of the problem solution is often neglected or its evaluation is based on engineering expertise, only due to the lack of reliable tools. It is therefore important to have a better understanding of the effect of geometrical model simplification, also called defeaturing, to improve our control on the simulation accuracy along the design and analysis phases. In this work, we consider as a model problem the Poisson equation on a geometry with Neumann features, we consider some finite element discretization of it, and we build an adaptive strategy that is twofold. Firstly, it is able to perform geometrical refinements, that is, to choose at each iteration step which geometrical feature is important to obtain an accurate solution. Secondly, it performs standard mesh refinements; since the geometry changes at each iteration, the algorithm is designed to be used with an immersed method. To drive this adaptive strategy, we introduce an a posteriori estimator of the energy error between the exact solution defined in the exact fully-featured geometry, and the numerical approximation of the solution defined in the defeatured geometry. The reliability of the estimator is proven for very general (potentially trimmed multipatch) geometric configurations, and in particular for IGA with hierarchical B-splines. Finally, numerical experiments are performed to validate the presented theory and to illustrate the capabilities of the proposed adaptive strategy.

==> data/adaptive_fillet.csv <==
ndofs,est,err
36,12.2217105039706,1.16790006318388
61,5.93934493525348,0.824817875505314
73,3.95867884938738,0.551739197457966
166,1.23983058277950,0.154944721933758
182,0.936940887566016,0.126366994258499
322,0.423540272040622,0.0566343840942728
429,0.257470334107876,0.0321390292655831
625,0.179962005429775,0.0201168106423074
1153,0.0903268062238228,0.0102576443942934
1515,0.0630711302772901,0.00719830897618077
1926,0.0487635150613700,0.00517597620872720
3604,0.0264876466701678,0.00286389518259813
4888,0.0174939203837237,0.00195372194517746
6558,0.0130795781526433,0.00136591417073747
12561,0.00740851585594281,0.000769021251442643

==> data/adaptive_fillet_nodefeat.csv <==
ndofs,est,err
36,12.2201616458226,1.16790006318388
61,5.93704617039174,0.824817875505314
73,3.95491033006785,0.551739197457966
166,1.21981431829314,0.154944721933758
195,0.967395379961525,0.129904346103245
351,0.528549806534838,0.0636482017234242
458,0.406632731074448,0.0435310270002958
640,0.334410622098731,0.0359607726203579
1178,0.356143660123965,0.0314013780809483
1569,0.296645189184290,0.0305066031745741
2018,0.312959404373231,0.0301539382730125
3672,0.271464140065959,0.0298408736755740
4958,0.280957378670457,0.0297660986045998
6704,0.329151868033168,0.0297307408248560
12792,0.331242493939396,0.0297136021098504

==> data/cvnbfeat.csv <==
est,err,eff,km1,est1,estcompat
1.11820388532143,0.292441711593211,3.82368123626926,0,1.09906810845559,0.205983548187183
0.623008788167307,0.197598295982348,3.15290567193435,1,0.613616496653144,0.107771727131089
0.327378879123884,0.114563459754101,2.85762039507685,3,0.322410749438968,0.0568175953610635
0.268410972968897,0.0996559220840019,2.69337704529640,5,0.264479462664691,0.0457718716976531
0.221243096407985,0.0813057742050675,2.72112403542178,6,0.218991464564150,0.0314840619400010
0.185848166865963,0.0693935379386654,2.67817685027427,7,0.183923937068837,0.0266744540813322
0.144556592660622,0.0603884745668540,2.39377784746970,8,0.142911920725589,0.0217437668349337
0.117100750864861,0.0486220107109082,2.40838972211796,9,0.116041061059300,0.0157180788058185
0.102569392750056,0.0426411991244983,2.40540591859499,10,0.101813183648246,0.0124320539141235
0.0875222324130752,0.0376991789967010,2.32159518436022,11,0.0868507707239683,0.0108205725921064
0.0738127082416607,0.0334334047801338,2.20775325537651,12,0.0732582696881322,0.00903005095608118
0.0622093314693589,0.0298514690909025,2.08396214202797,13,0.0615867816840775,0.00877890902460775
0.0541315942913625,0.0257731478835058,2.10030976953364,14,0.0536364949603881,0.00730451291250356
0.0476426759847946,0.0211888830404119,2.24847510337990,15,0.0473622431067669,0.00516163761684548
0.0418577165000789,0.0180596519425091,2.31774768602010,16,0.0416529545283706,0.00413519161085314
0.0338815137949837,0.0147280467892955,2.30047570324186,18,0.0337349404883917,0.00314813711333229
0.0298755372852277,0.0132694833084297,2.25144691702115,19,0.0297297654551378,0.00294767265202985
0.0239220126701311,0.0102658656155012,2.33024798551905,21,0.0238167423694498,0.00224175669892321
0.0165976333268076,0.00670547723080124,2.47523520780405,23,0.0165442982377861,0.00132952166975279
0.0133187053980486,0.00546746050011742,2.43599480924692,24,0.0132537922740801,0.00131335594396293
0.00969242574309052,0.00392306936223596,2.47062308823577,25,0.00967129536944673,0.000639658238626003

==> data/featdiffsize.csv <==
ndof,est,estnum,estmod,est2
16,4.21551674820817,4.21545205561522,0.0233542551372316,4.21648701799482
19,1.31362940185023,1.31312084175793,0.0365494233382322,1.32123431328465
39,0.400569849111637,0.398074013083367,0.0446462106457294,0.436297451164526
51,0.296500133035181,0.296500132917206,8.36417372386027E-06,0.296500134804811
63,0.198102489516537,0.198102489213310,1.09608475017588E-05,0.198102494064947
75,0.152914553178723,0.152914552780645,1.1033756078593E-05,0.152914559149889
87,0.126942635010857,0.126942634531385,1.1033167502446E-05,0.126942642202931
99,0.127269201864873,0.127269201386640,1.10330797481922E-05,0.127269209038379
111,0.0957136938163354,0.0957136931804341,1.10330826884402E-05,0.0957137033548535
147,0.0768289329383686,0.0768289328445422,3.79699293734671E-06,0.0768289343457636
231,0.0488012978255993,0.0488012975486565,5.19907104962037E-06,0.0488013019797417
264,0.0282797240362205,0.0282797231994156,6.87962336306901E-06,0.0282797365882896
403,0.0159192717593535,0.0159192710330187,4.80889170982738E-06,0.0159192826543705
563,0.00875374465584533,0.00875374322069761,5.01256732590898E-06,0.00875376618303279

==> data/featdiffsize_nofeat.csv <==
ndof,est,estmod,estnum,est2
16,4.21551674820817,0.0233542551372316,4.21545205561522,4.21648701799482
19,1.31362940185023,0.0365494233382322,1.31312084175793,1.32123431328465
39,0.400569849111637,0.0446462106457294,0.398074013083367,0.436297451164526
51,0.178152378858621,0.0477573558213999,0.171631888231569,0.256806825490995
63,0.100695818184118,0.0489506805832286,0.0879970378490527,0.214667614565374
87,0.0720122703058075,0.0491045618283605,0.0526736089730085,0.203358395351473
120,0.0569622631362473,0.0491289696667227,0.0288278296284914,0.198619068393016
209,0.0519013059344683,0.0493429026734659,0.0160942074505131,0.198026705828659
293,0.0503791738850128,0.0493438457369275,0.0101610063097439,0.197636757317514
450,0.0497920300004004,0.0493900515493687,0.00631419508025163,0.197661084010739
684,0.0495458266812037,0.0493909605485293,0.00391432722412134,0.197602615620643

==> data/final_simulation2.csv <==
ndof,est,est_mod,est_num,est2,est_mod4
361,1.061541162802850,0.530764027026799,0.00527548879279061,2.12306266251217,2.123056108107200
361,1.037382371947910,0.0996220786439036,1.01806873609543,1.09327804709884,0.3984883145756140
370,0.540179515337533,0.0116018925498579,0.539680917901808,0.541672553965173,0.0464075701994316
376,0.337741368804533,0.0116183938780528,0.336941068878131,0.340130970535802,0.0464735755122112
425,0.213879463941809,0.0118788325140104,0.212555871357278,0.217801985846746,0.0475153300560416
503,0.0931259548424383,0.00794329581269042,0.0917608831248056,0.0971061009706945,0.03177318325076170
540,0.0657155162820442,0.00279531989274843,0.0654772771807475,0.0664251069991548,0.01118127957099370
660,0.0448774248669898,0.00208322250312309,0.0446835987662391,0.0454539443245857,0.00833289001249236
701,0.0236980862884571,0.00208638495909671,0.0233278221217708,0.024775700194055,0.00834553983638684
755,0.02047976781166440,0.00124947315808822,0.0203267350287387,0.0209321543968384,0.00499789263235288
909,0.01419244122483600,0.000615453678826466,0.01413896230270460,0.0143516823644407,0.002461814715305860
969,0.01027114318100190,0.000514629143917133,0.01021944272558770,0.0104247062363344,0.002058516575668530
1427,0.00502223834098722,0.000151511148914349,0.00501308841341350,0.00504958864588258,0.000606044595657396

==> data/final_simulation_no_holes2.csv <==
ndof,est,est_mod,est_num,est2,est_mod4
361,1.06154116280285,0.530764027026799,0.00527548879279061,2.12306266251217,2.123056108107200
376,1.06177237670062,0.530884774985558,0.00245003645326008,2.1235405133084,2.123539099942230
409,1.06153910717589,0.530769301130519,0.00103536151392983,2.12307745697955,2.123077204522080
514,1.06158053552298,0.530790233161064,0.000383307389969181,2.12316096724468,2.123160932644260
712,1.06160144057999,0.530800714460965,0.000157329045610034,2.12320286367289,2.123202857843860
1120,1.06159930700863,0.530799652581692,6.25924426145258E-05,2.12319861124939,2.123198610326770

==> data/refined.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be8, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'refined.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{173.21800074bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65187594)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{data/refined.pdf}}%
    \put(0.27,0.01262015){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal Q_0$\end{tabular}}}}%
    \put(0.655,0.295){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\mathcal Q}$\end{tabular}}}}%
    \put(0.49,0.40){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\color{c2}$\gamma_{0,\mathrm p}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{data/refined.pdf}}%
  \end{picture}%
\endgroup%


==> data/test_fillet_adapt_no_hole.csv <==
ndof,est,err
36,12.2439623038497,1.16670288860570
61,5.98926390464629,0.826267445171854
73,4.01284041551860,0.553973356347508
166,1.39623542097815,0.163328491346730
195,1.20062319543647,0.139515102014210
351,0.860453660524186,0.0811988921119865
458,0.791638344571277,0.0667167541152016
640,0.769801282948338,0.0623834105766124
1178,0.754533813428403,0.0598025225335273
1566,0.751827875650148,0.0593232881083167
2005,0.750791386993139,0.0591748801659499
3652,0.749727113643270,0.0590145054592139
4952,0.749468216999647,0.0589758030771804
6665,0.749365848236583,0.0589583310300029
12703,0.749332832485607,0.0589506611266968

==> data/test_fillet_adapt_std.csv <==
ndof,est,err
36,12.2439623038497,1.16670288860570
61,5.98926390464629,0.826267445171854
73,4.01284041551860,0.553973356347508
162,1.18268395464528,0.151818964718395
179,0.937435913691214,0.126571466100236
319,0.423545544973875,0.0566344298305938
426,0.257462197419832,0.0321390957540046
622,0.180096580899766,0.0201216260457453
1153,0.0903268062238229,0.0102576443942934
1515,0.0630711302772902,0.00719830897618080
1926,0.0487635150613702,0.00517597620872720
3604,0.0264876466701679,0.00286389518259811
4888,0.0174939203837232,0.00195372194517748
6558,0.0130795781526435,0.00136591417073747
12561,0.00740851585594276,0.000769021251442653

==> data/test_fillet_data.txt <==
   0.320000000000000   0.176776695296637   3.488872387676598
   0.160000000000000   0.176776695296637   2.125283269017273
   0.080000000000000   0.176776695296637   1.662762989659930
   0.040000000000000   0.176776695296637   1.489648887461411
   0.020000000000000   0.176776695296637   1.450452149029362
   0.010000000000000   0.176776695296637   1.448908751855507
   0.005000000000000   0.176776695296637   1.468836968685277
   0.002500000000000   0.176776695296637   1.502182056490135
   0.001250000000000   0.176776695296637   1.537147761883176
   0.000625000000000   0.176776695296637   1.564551167716693

   0.320000000000000   0.088388347648318   2.436846445372280
   0.160000000000000   0.088388347648318   1.185211872490090
   0.080000000000000   0.088388347648318   0.659901142509850
   0.040000000000000   0.088388347648318   0.389052279186737
   0.020000000000000   0.088388347648318   0.345339975491323
   0.010000000000000   0.088388347648318   0.338856416957214
   0.005000000000000   0.088388347648318   0.337111619007494
   0.002500000000000   0.088388347648318   0.336460204145756
   0.001250000000000   0.088388347648318   0.336250741989262
   0.000625000000000   0.088388347648318   0.336229319575337

   0.320000000000000   0.044194173824159   2.349687176798010
   0.160000000000000   0.044194173824159   1.110741247286863
   0.080000000000000   0.044194173824159   0.552767544343128
   0.040000000000000   0.044194173824159   0.189634320069765
   0.020000000000000   0.044194173824159   0.096403958006597
   0.010000000000000   0.044194173824159   0.084210574738919
   0.005000000000000   0.044194173824159   0.082939525522709
   0.002500000000000   0.044194173824159   0.082701327870250
   0.001250000000000   0.044194173824159   0.082613408625081
   0.000625000000000   0.044194173824159   0.082572776677924

   0.320000000000000   0.022097086912080   2.340776095940963
   0.160000000000000   0.022097086912080   1.106374633866231
   0.080000000000000   0.022097086912080   0.545679910787264
   0.040000000000000   0.022097086912080   0.170338080079345
   0.020000000000000   0.022097086912080   0.051616471083038
   0.010000000000000   0.022097086912080   0.024324768871298
   0.005000000000000   0.022097086912080   0.020901540922287
   0.002500000000000   0.022097086912080   0.020600458720066
   0.001250000000000   0.022097086912080   0.020561632394911
   0.000625000000000   0.022097086912080   0.020550254107739

   0.320000000000000   0.011048543456040   2.339343042509124
   0.160000000000000   0.011048543456040   1.106166221322978
   0.080000000000000   0.011048543456040   0.545242541189568
   0.040000000000000   0.011048543456040   0.169072182122570
   0.020000000000000   0.011048543456040   0.047476264248535
   0.010000000000000   0.011048543456040   0.013761174968614
   0.005000000000000   0.011048543456040   0.006169875810039
   0.002500000000000   0.011048543456040   0.005217042942708
   0.001250000000000   0.011048543456040   0.005139447209067
   0.000625000000000   0.011048543456040   0.005131880053088

   0.320000000000000   0.005524271728020   2.339035943590604
   0.160000000000000   0.005524271728020   1.106168541479582
   0.080000000000000   0.005524271728020   0.545216272666056
   0.040000000000000   0.005524271728020   0.168993012207880
   0.020000000000000   0.005524271728020   0.047206137959100
   0.010000000000000   0.005524271728020   0.012817485387944
   0.005000000000000   0.005524271728020   0.003633735665675
   0.002500000000000   0.005524271728020   0.001567290526160
   0.001250000000000   0.005524271728020   0.001304646579910
   0.000625000000000   0.005524271728020   0.001283977049654

==> data/test_fillet_data2.txt <==
   0.320000000000000   0.176776695296637   0.326886562401208
   0.160000000000000   0.176776695296637   0.214658639020672
   0.080000000000000   0.176776695296637   0.180745796119465
   0.040000000000000   0.176776695296637   0.169542692235019
   0.020000000000000   0.176776695296637   0.166451630899521
   0.010000000000000   0.176776695296637   0.165313182545447
   0.005000000000000   0.176776695296637   0.164852303181077
   0.002500000000000   0.176776695296637   0.164663381378228
   0.001250000000000   0.176776695296637   0.164584649896024
   0.000625000000000   0.176776695296637   0.164550517745068

   0.320000000000000   0.088388347648318   0.233062987831996
   0.160000000000000   0.088388347648318   0.103411139897398
   0.080000000000000   0.088388347648318   0.056278758568199
   0.040000000000000   0.088388347648318   0.038540559115561
   0.020000000000000   0.088388347648318   0.036321627299180
   0.010000000000000   0.088388347648318   0.035978281891513
   0.005000000000000   0.088388347648318   0.035869290356729
   0.002500000000000   0.088388347648318   0.035821427081156
   0.001250000000000   0.088388347648318   0.035798677823256
   0.000625000000000   0.088388347648318   0.035787601846299

   0.320000000000000   0.044194173824159   0.227736924927288
   0.160000000000000   0.044194173824159   0.095152969429686
   0.080000000000000   0.044194173824159   0.042365868586355
   0.040000000000000   0.044194173824159   0.014571127407593
   0.020000000000000   0.044194173824159   0.009164395863122
   0.010000000000000   0.044194173824159   0.008645593612360
   0.005000000000000   0.044194173824159   0.008592462298761
   0.002500000000000   0.044194173824159   0.008580059460282
   0.001250000000000   0.044194173824159   0.008574891831524
   0.000625000000000   0.044194173824159   0.008572409305426

   0.320000000000000   0.022097086912080   0.227424140079039
   0.160000000000000   0.022097086912080   0.094666789725843
   0.080000000000000   0.022097086912080   0.041437795768204
   0.040000000000000   0.022097086912080   0.011825717293370
   0.020000000000000   0.022097086912080   0.003676703444161
   0.010000000000000   0.022097086912080   0.002257814196197
   0.005000000000000   0.022097086912080   0.002131698260765
   0.002500000000000   0.022097086912080   0.002121365040918
   0.001250000000000   0.022097086912080   0.002119662939283
   0.000625000000000   0.022097086912080   0.002119037704076

   0.320000000000000   0.011048543456040   0.227404472015545
   0.160000000000000   0.011048543456040   0.094637311823745
   0.080000000000000   0.011048543456040   0.041380754026767
   0.040000000000000   0.011048543456040   0.011637545126595
   0.020000000000000   0.011048543456040   0.003036453214983
   0.010000000000000   0.011048543456040   0.000920792005242
   0.005000000000000   0.011048543456040   0.000561845511728
   0.002500000000000   0.011048543456040   0.000530772232489
   0.001250000000000   0.011048543456040   0.000528507260855
   0.000625000000000   0.011048543456040   0.000528237105413

   0.320000000000000   0.005524271728020   0.227403202639329
   0.160000000000000   0.005524271728020   0.094635490308929
   0.080000000000000   0.005524271728020   0.041377216905036
   0.040000000000000   0.005524271728020   0.011625766420508
   0.020000000000000   0.005524271728020   0.002992177787107
   0.010000000000000   0.005524271728020   0.000764118471692
   0.005000000000000   0.005524271728020   0.000230220024832
   0.002500000000000   0.005524271728020   0.000140231027275
   0.001250000000000   0.005524271728020   0.000132522324647
   0.000625000000000   0.005524271728020   0.000131993516908

==> data/test_fillet_wrt_eps.csv <==
eps,estlarge,estintermediate,estsmall,errlarge,errintermediate,errsmall
0.320000000000000,3.48887238767660,2.34077609594096,2.33903594359060,0.326886562401208,0.227424140079039,0.227403202639329
0.160000000000000,2.12528326901727,1.10637463386623,1.10616854147958,0.214658639020672,0.0946667897258429,0.0946354903089294
0.0800000000000000,1.66276298965993,0.545679910787264,0.545216272666056,0.180745796119465,0.0414377957682040,0.0413772169050359
0.0400000000000000,1.48964888746141,0.170338080079345,0.168993012207880,0.169542692235019,0.0118257172933696,0.0116257664205080
0.0200000000000000,1.45045214902936,0.0516164710830376,0.0472061379591001,0.166451630899521,0.00367670344416146,0.00299217778710696
0.0100000000000000,1.44890875185551,0.0243247688712984,0.0128174853879444,0.165313182545447,0.00225781419619659,0.000764118471692216
0.00500000000000000,1.46883696868528,0.0209015409222866,0.00363373566567489,0.164852303181077,0.00213169826076460,0.000230220024832032
0.00250000000000000,1.50218205649014,0.0206004587200662,0.00156729052616035,0.164663381378228,0.00212136504091781,0.000140231027274740
0.00125000000000000,1.53714776188318,0.0205616323949106,0.00130464657991046,0.164584649896024,0.00211966293928268,0.000132522324646693
0.000625000000000000,1.56455116771669,0.0205502541077388,0.00128397704965385,0.164550517745068,0.00211903770407614,0.000131993516908493

==> data/test_fillet_wrt_eps_bis.csv <==
eps,eps2
0.100000000000000,0.00910456277631088
0.0800000000000000,0.00610273580433496
0.0400000000000000,0.00172235767487434
0.0200000000000000,0.000474692031861354
0.0100000000000000,0.000128757961577361

==> data/test_fillet_wrt_h.csv <==
h,errlarge,errintermediate,errsmall,estlarge,estintermediate,estsmall,h2
0.176776695296637,0.214658639020672,0.166451630899521,0.164550517745068,2.12528326901727,1.45045214902936,1.56455116771669,0.0762939453125000
0.088388347648318,0.103411139897398,0.0363216272991804,0.0357876018462993,1.18521187249009,0.345339975491323,0.336229319575337,0.0190734863281250
0.044194173824159,0.0951529694296864,0.00916439586312225,0.00857240930542615,1.11074124728686,0.0964039580065975,0.0825727766779244,0.00476837158203125
0.022097086912080,0.0946667897258429,0.00367670344416146,0.00211903770407614,1.10637463386623,0.0516164710830376,0.0205502541077388,0.00119209289550781
0.011048543456040,0.0946373118237452,0.00303645321498286,0.000528237105412946,1.10616622132298,0.0474762642485351,0.00513188005308775,0.000298023223876953
0.005524271728020,0.0946354903089294,0.00299217778710696,0.000131993516908493,1.10616854147958,0.0472061379591001,0.00128397704965385,7.45058059692383E-05

==> data/test_fourier_data.txt <==
0.000156250000000   0.0883883476483184   0.001425695049197
0.000312500000000   0.0883883476483184   0.001423693668963
0.000625000000000   0.0883883476483184   0.001419671610161
0.001250000000000   0.0883883476483184   0.001411554970667
0.002500000000000   0.0883883476483184   0.001395098777104
0.005000000000000   0.0883883476483184   0.001362269669210
0.010000000000000   0.0883883476483184   0.001310858951719
0.020000000000000   0.0883883476483184   0.001439535061573
0.040000000000000   0.0883883476483184   0.003273530839068
0.080000000000000   0.0883883476483184   0.010875031479944

0.000156250000000   0.0441941738241592   0.000349766975243
0.000312500000000   0.0441941738241592   0.000348833263993
0.000625000000000   0.0441941738241592   0.000346974815471
0.001250000000000   0.0441941738241592   0.000343311600400
0.002500000000000   0.0441941738241592   0.000336473009015
0.005000000000000   0.0441941738241592   0.000328756595672
0.010000000000000   0.0441941738241592   0.000385324676061
0.020000000000000   0.0441941738241592   0.000932576823453
0.040000000000000   0.0441941738241592   0.003190987431384
0.080000000000000   0.0441941738241592   0.010859093901997

0.000156250000000   0.0220970869120796   0.000083522139210
0.000312500000000   0.0220970869120796   0.000083306906981
0.000625000000000   0.0220970869120796   0.000082884603297
0.001250000000000   0.0220970869120796   0.000082152868870
0.002500000000000   0.0220970869120796   0.000082295577398
0.005000000000000   0.0220970869120796   0.000102175900189
0.010000000000000   0.0220970869120796   0.000257726064625
0.020000000000000   0.0220970869120796   0.000901348244845
0.040000000000000   0.0220970869120796   0.003187161357401
0.080000000000000   0.0220970869120796   0.010858571851589

0.000156250000000   0.0110485434560398   0.000020375432908
0.000312500000000   0.0110485434560398   0.000020326936616
0.000625000000000   0.0110485434560398   0.000020261027626
0.001250000000000   0.0110485434560398   0.000020580341939
0.002500000000000   0.0110485434560398   0.000026635364691
0.005000000000000   0.0110485434560398   0.000069821370912
0.010000000000000   0.0110485434560398   0.000248492692418
0.020000000000000   0.0110485434560398   0.000899554708827
0.040000000000000   0.0110485434560398   0.003186949032396
0.080000000000000   0.0110485434560398   0.010858544732576

0.000156250000000   0.0055242717280199   0.000005058359513
0.000312500000000   0.0055242717280199   0.000005055744470
0.000625000000000   0.0055242717280199   0.000005175801874
0.001250000000000   0.0055242717280199   0.000006902649099
0.002500000000000   0.0055242717280199   0.000018676092701
0.005000000000000   0.0055242717280199   0.000067401573412
0.010000000000000   0.0055242717280199   0.000247928164817
0.020000000000000   0.0055242717280199   0.000899446785452
0.040000000000000   0.0055242717280199   0.003186936280060
0.080000000000000   0.0055242717280199   0.010858543147110

0.000156250000000   0.00276213586400995   0.000001264915374
0.000312500000000   0.00276213586400995   0.000001301676894
0.000625000000000   0.00276213586400995   0.000001780206537
0.001250000000000   0.00276213586400995   0.000004951048919
0.002500000000000   0.00276213586400995   0.000018071458807
0.005000000000000   0.00276213586400995   0.000067249367983
0.010000000000000   0.00276213586400995   0.000247893251237
0.020000000000000   0.00276213586400995   0.000899440119229
0.040000000000000   0.00276213586400995   0.003186935493763
0.080000000000000   0.00276213586400995   0.010858543049473

==> data/test_fourier_data2.txt <==
0.000156250000000   0.0883883476483184   0.009587033223719
0.000312500000000   0.0883883476483184   0.009572114578589
0.000625000000000   0.0883883476483184   0.009542244940913
0.001250000000000   0.0883883476483184   0.009482347313423
0.002500000000000   0.0883883476483184   0.009361853725739
0.005000000000000   0.0883883476483184   0.009118373154552
0.010000000000000   0.0883883476483184   0.008630281327312
0.020000000000000   0.0883883476483184   0.007786298278897
0.040000000000000   0.0883883476483184   0.008133570839378
0.080000000000000   0.0883883476483184   0.017396075178214

0.000156250000000   0.0441941738241592   0.002266562848423
0.000312500000000   0.0441941738241592   0.002261415978408
0.000625000000000   0.0441941738241592   0.002251147036276
0.001250000000000   0.0441941738241592   0.002230722670661
0.002500000000000   0.0441941738241592   0.002190531976560
0.005000000000000   0.0441941738241592   0.002115612516064
0.010000000000000   0.0441941738241592   0.002025738559713
0.020000000000000   0.0441941738241592   0.002465743522690
0.040000000000000   0.0441941738241592   0.006034154032662
0.080000000000000   0.0441941738241592   0.016714515560134

0.000156250000000   0.0220970869120796   0.000508679706141
0.000312500000000   0.0220970869120796   0.000507604393473
0.000625000000000   0.0220970869120796   0.000505464635959
0.001250000000000   0.0220970869120796   0.000501295076397
0.002500000000000   0.0220970869120796   0.000494313701386
0.005000000000000   0.0220970869120796   0.000497909224250
0.010000000000000   0.0220970869120796   0.000685569586160
0.020000000000000   0.0220970869120796   0.001850107092374
0.040000000000000   0.0220970869120796   0.005914187891480
0.080000000000000   0.0220970869120796   0.016677806208705

0.000156250000000   0.0110485434560398   0.000121456864052
0.000312500000000   0.0110485434560398   0.000121212284401
0.000625000000000   0.0110485434560398   0.000120751606127
0.001250000000000   0.0110485434560398   0.000120221561206
0.002500000000000   0.0110485434560398   0.000124396471400
0.005000000000000   0.0110485434560398   0.000185278037671
0.010000000000000   0.0110485434560398   0.000533348208930
0.020000000000000   0.0110485434560398   0.001812166564196
0.040000000000000   0.0110485434560398   0.005907423739551
0.080000000000000   0.0110485434560398   0.016675583553878

0.000156250000000   0.0055242717280199   0.000029781771299
0.000312500000000   0.0055242717280199   0.000029731473018
0.000625000000000   0.0055242717280199   0.000029743416027
0.001250000000000   0.0055242717280199   0.000031291391892
0.002500000000000   0.0055242717280199   0.000049358855107
0.005000000000000   0.0055242717280199   0.000148754573006
0.010000000000000   0.0055242717280199   0.000523264326394
0.020000000000000   0.0055242717280199   0.001809939441940
0.040000000000000   0.0055242717280199   0.005907019962607
0.080000000000000   0.0055242717280199   0.016675445831719

0.000156250000000   0.00276213586400995   0.000007384358801
0.000312500000000   0.00276213586400995   0.000007406653612
0.000625000000000   0.00276213586400995   0.000007885746572
0.001250000000000   0.00276213586400995   0.000013029810817
0.002500000000000   0.00276213586400995   0.000040652892997
0.005000000000000   0.00276213586400995   0.000146266310627
0.010000000000000   0.00276213586400995   0.000522650001189
0.020000000000000   0.00276213586400995   0.001809804436033
0.040000000000000   0.00276213586400995   0.005906995221990
0.080000000000000   0.00276213586400995   0.016675437251116

==> data/test_fourier_wrt_eps.csv <==
eps,errlarge,errintermediate,errsmall,estlarge,estintermediate,estsmall
0.0800000000000000,0.0167145155601344,0.0166755835538776,0.0166754372511162,0.0108590939019973,0.0108585447325762,0.0108585430494729
0.0400000000000000,0.00603415403266250,0.00590742373955123,0.00590699522199006,0.00319098743138386,0.00318694903239589,0.00318693549376292
0.0200000000000000,0.00246574352269032,0.00181216656419636,0.00180980443603254,0.000932576823452738,0.000899554708826827,0.000899440119228572
0.0100000000000000,0.00202573855971274,0.000533348208930119,0.000522650001188731,0.000385324676060682,0.000248492692417945,0.000247893251236902
0.00500000000000000,0.00211561251606429,0.000185278037671234,0.000146266310627451,0.000328756595671830,6.98213709115119E-05,6.72493679829174E-05
0.00250000000000000,0.00219053197656034,0.000124396471399972,4.06528929973548E-05,0.000336473009015217,2.66353646905768E-05,1.8071458807079E-05
0.00125000000000000,0.00223072267066135,0.000120221561205855,1.30298108167739E-05,0.000343311600399977,2.05803419394057E-05,4.95104891920317E-06
0.000625000000000000,0.00225114703627554,0.000120751606126996,7.88574657178114E-06,0.000346974815470667,2.0261027626262E-05,1.78020653695042E-06
0.000312500000000000,0.00226141597840836,0.000121212284401116,7.40665361164542E-06,0.000348833263993258,2.03269366160403E-05,1.30167689401113E-06
0.000156250000000000,0.00226656284842263,0.000121456864051753,7.38435880079237E-06,0.000349766975242608,2.0375432907922E-05,1.26491537437569E-06

==> data/test_fourier_wrt_eps_bis.csv <==
eps,eps2
0.100000000000000,0.00910456277631088
0.0800000000000000,0.00610273580433496
0.0400000000000000,0.00172235767487434
0.0200000000000000,0.000474692031861354
0.0100000000000000,0.000128757961577361
0.00500000000000000,3.45271111950205E-05
0.00250000000000000,9.17905061505306E-06
0.00125000000000000,2.42387025772227E-06

==> data/test_fourier_wrt_h.csv <==
h,errlarge,errintermediate,errsmall,estlarge,estintermediate,estsmall,h2
0.0883883476483184,0.0159428808978163,0.00136226966921019,0.00142369366896291,0.0248132797608411,0.00911837315455221,0.00957211457858887,0.000625000000000000
0.0441941738241592,0.0159011055575307,0.000328756595671830,0.000348833263993258,0.0237052804727905,0.00211561251606429,0.00226141597840836,0.000156250000000000
0.0220970869120796,0.0159000504533009,0.000102175900188692,8.33069069807407E-05,0.0236616637428999,0.000497909224249827,0.000507604393472726,3.90625E-05
0.0110485434560398,0.0159000003675376,6.98213709115119E-05,2.03269366160403E-05,0.0236591573262701,0.000185278037671234,0.000121212284401116,9.765625E-06
0.0055242717280199,0.0158999975447367,6.74015734118066E-05,5.05574447008902E-06,0.0236590040267815,0.000148754573006443,2.97314730178064E-05,2.44140625E-06
0.00276213586400995,0.0158999973732420,6.72493679829174E-05,1.30167689401113E-06,0.0236589945143322,0.000146266310627451,7.40665361164542E-06,6.103515625E-07

==> data/test_half_disc_no_hole.csv <==
ndof,est,err,estmod,esterr
46,0.00976628204132878,0.00121134893653520,8.04873452642874E-05,0.00976595037351887
60,0.00260447302011203,0.000273576762662159,7.99592941794877E-05,0.00260324532531334
108,0.00125882708807718,0.000178915320359562,7.99489200323781E-05,0.00125628571903947
156,0.000633925328562542,7.7952583416418E-05,8.00116170487877E-05,0.000628855677664093
264,0.000378580339349006,6.72990325839762E-05,8.00134672902540E-05,0.000370028267019967
450,0.000199253038421602,5.1627087273042E-05,8.00407816393009E-05,0.000182469851194136
516,0.000172751185007457,4.97826479321535E-05,8.00341161500549E-05,0.000153093148682624
1088,0.000110839467916066,4.83937402838178E-05,8.00341276406594E-05,7.66806759276103E-05
1608,9.07269256451717E-05,4.7659292794952E-05,8.00332958907002E-05,4.27322663323178E-05
1828,8.87054275881536E-05,4.75946869345438E-05,8.00332603292157E-05,3.82534982017743E-05
4218,8.22499347721369E-05,4.74943822340595E-05,8.00334443099291E-05,1.89657470696586E-05
5984,8.07543795777426E-05,4.75466258712763E-05,8.00334522513288E-05,1.07664451756558E-05
6530,8.06318425671387E-05,4.75433467255806E-05,8.00334515523484E-05,9.80513479712215E-06
14196,8.02307562022233E-05,4.75381549495854E-05,8.00334517969827E-05,5.62324054621935E-06

==> data/test_half_disc_no_hole2.csv <==
ndof,est,err,estmod,estnum
46,0.00410565963664919,0.000427208463765617,7.88128552227444E-05,0.00410490311528324
96,0.000990309008849804,0.000102314949121823,7.96687001379538E-05,0.000987099200297219
202,0.000442494952979538,6.76978423331017E-05,7.96717890791609E-05,0.000435263356414584
288,0.000256861814834268,5.22511492367102E-05,7.9716182539872E-05,0.000244178873290102
668,1.3401618160630E-04,4.88072614488009E-05,7.97162006572166E-05,0.000107729588716889
900,1.02974841204404E-04,4.78650300407737E-05,7.97128339159956E-05,6.51895852890097E-05
964,1.00068064986739E-04,4.77593700957711E-05,7.9714004750536E-05,6.04921075581085E-05
2472,8.40475415817928E-05,4.75254917039689E-05,7.97140067435594E-05,2.6639564088607E-05
3304,8.12643681247484E-05,4.75670216341904E-05,7.9714039291453E-05,1.57977677712798E-05
3436,8.11578411072078E-05,4.75645050520992E-05,7.97140343725676E-05,1.52403378319469E-05
8914,8.00590948781223E-05,4.75501487634074E-05,7.97140552411879E-05,7.42482792454093E-06
12354,7.98150329166532E-05,4.75462632022926E-05,7.97140564928125E-05,4.01356162866568E-06

==> data/test_half_disc_std.csv <==
ndof,est,err,estmod,estnum
46,0.00976628204132878,0.00121134893653520,8.04873452642874E-05,0.00976595037351887
60,0.00260447302011203,0.000273576762662159,7.99592941794877E-05,0.00260324532531334
108,0.00125882708807718,0.000178915320359562,7.99489200323781E-05,0.00125628571903947
156,0.000633925328562542,7.7952583416418E-05,8.00116170487877E-05,0.000628855677664093
264,0.000410600348605372,5.84747387767517E-05,0,0.000410600348605372
276,0.000393610739993105,5.68229853124403E-05,0,0.000393610739993105
354,0.000291422650795620,4.42684716638926E-05,0,0.000291422650795620
450,0.000223194421757867,3.15932895221866E-05,0,0.000223194421757867
498,0.000202369447293200,2.4690258998603E-05,0,0.000202369447293200
518,0.000188737817754432,2.21319797610094E-05,0,0.000188737817754432
612,0.000153651552547843,1.54054452848484E-05,0,0.000153651552547843
1184,7.78447418714962E-05,1.00486036063697E-05,0,7.78447418714962E-05
1744,4.34818631291194E-05,4.70013050674922E-06,0,4.34818631291194E-05
1956,3.8926646493713E-05,3.94792356226468E-06,0,3.8926646493713E-05
4274,2.01284895394974E-05,2.45458903621067E-06,0,2.01284895394974E-05
6184,1.10569924031298E-05,1.17310209574828E-06,0,1.10569924031298E-05
6976,9.90184606210362E-06,9.68088001259499E-07,0,9.90184606210362E-06
14668,5.76840795966723E-06,6.62718855531049E-07,0,5.76840795966723E-06

==> data/test_half_disc_std2.csv <==
ndof,est,err,estmod,estnum
46,0.00410565963664919,0.000427208463765617,7.88128552227444E-05,0.00410490311528324
96,0.000990309008849804,0.000102314949121823,7.96687001379538E-05,0.000987099200297219
202,0.000442494952979538,6.76978423331017E-05,7.96717890791609E-05,0.000435263356414584
288,0.000277570138015985,3.72946559282075E-05,0,0.000277570138015986
292,0.000265836046654942,3.37612744801056E-05,0,0.000265836046654942
320,0.000260907845904208,2.97020812620145E-05,0,0.000260907845904208
340,0.000259250154055121,2.58199900757547E-05,0,0.000259250154055121
360,0.000248743066580962,2.34332846694969E-05,0,0.000248743066580961
764,1.08312010080502E-04,1.16899117265695E-05,0,0.000108312010080502
984,6.62599495045911E-05,6.77574960583163E-06,0,6.62599495045911E-05
1116,6.07420952118921E-05,5.47401918826541E-06,0,6.07420952118921E-05
2630,2.71172946706523E-05,2.77035355118139E-06,0,2.71172946706524E-05
3464,1.61655117488150E-05,1.5992535788209E-06,0,1.6165511748815E-05
3626,1.54532790718E-05,1.43735543209135E-06,0,1.5453279071817E-05
9308,7.56796925385880E-06,7.67646728376141E-07,0,7.5679692538588E-06
12856,4.16673462803801E-06,4.44287120596567E-07,0,4.16673462803801E-06

==> data/toberef.pdf_tex <==
%% Creator: Inkscape 1.1.2 (b8e25be8, 2022-02-05), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'toberef.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{173.57429271bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65194103)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{data/toberef.pdf}}%
    \put(0.27,0.01262015){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathcal Q_0$\end{tabular}}}}%
    \put(0.655,0.295){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\tilde{\mathcal Q}$\end{tabular}}}}%
    \put(0.49,0.40){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\color{c2}$\gamma_{0,\mathrm p}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

